On the Role of Diversity in Sparsity Estimation

A major challenge in sparsity pattern estimation is that small modes are difficult to detect in the presence of noise. This problem is alleviated if one can observe samples from multiple realizations of the nonzero values for the same sparsity pattern. We will refer to this as "diversity". Diversity comes at a price, however, since each new realization adds new unknown nonzero values, thus increasing uncertainty. In this paper, upper and lower bounds on joint sparsity pattern estimation are derived. These bounds, which improve upon existing results even in the absence of diversity, illustrate key tradeoffs between the number of measurements, the accuracy of estimation, and the diversity. It is shown, for instance, that diversity introduces a tradeoff between the uncertainty in the noise and the uncertainty in the nonzero values. Moreover, it is shown that the optimal amount of diversity significantly improves the behavior of the estimation problem for both optimal and computationally efficient estimators.

==> inkscape-figs/figures.eps_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{288.8pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.39058172)%
    \put(0,0){\includegraphics[width=\unitlength]{figures.eps}}%
    \put(0.01524852,0.1824979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.16644542,0.30715167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bX_1$}}}%
    \put(0.16644542,0.2101988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bX_2$
}}}%
    \put(0.16644541,0.07446455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bX_J$}}}%
    \put(0.30056706,0.30715167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\bY_1,\bA_1)$}}}%
    \put(0.30056706,0.2101988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\bY_2,\bA_2)$}}}%
    \put(0.30056706,0.07446464){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\bY_J, \bA_J)$}}}%
    \put(0.1814535,0.1398813){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vdots$}}}%
    \put(0.36704907,0.1398813){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vdots$}}}%
    \put(0.53763654,0.16864749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{estimator}}}%
    \put(0.56810746,0.21019874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Joint}}}%
    \put(0.74816289,0.1824979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{S}$}}}%
  \end{picture}%
\endgroup

